Data-Driven Inference of Representation Invariants

A representation invariant is a property that holds of all values of abstract type produced by a module. Representation invariants play important roles in software engineering and program verification. In this paper, we develop a counterexample-driven algorithm for inferring a representation invariant that is sufficient to imply a desired specification for a module. The key novelty is a type-directed notion of visible inductiveness, which ensures that the algorithm makes progress toward its goal as it alternates between weakening and strengthening candidate invariants. The algorithm is parameterized by an example-based synthesis engine and a verifier, and we prove that it is sound and complete for first-order modules over finite types, assuming that the synthesizer and verifier are as well. We implement these ideas in a tool called Hanoi, which synthesizes representation invariants for recursive data types. Hanoi not only handles invariants for first-order code, but higher-order code as well. In its back end, Hanoi uses an enumerative synthesizer called Myth and an enumerative testing tool as a verifier. Because Hanoi uses testing for verification, it is not sound, though our empirical evaluation shows that it is successful on the benchmarks we investigated.

==> gendata.csv <==
MeanVerifTime,InvariantSize,MythVerifCalls,FoldMaxVerifTime,MythMaxVerifTime,ThirtyTotalVerifTime,FoldTotalSynthTime,ConjStrVerifCalls,Test,ThirtyTime,SRPVerifCalls,LAStrTotalSynthTime,MythTime,SRPMaxSynthTime,FoldSynthCalls,LAStrMaxSynthTime,ThirtySynthCalls,SRPTotalSynthTime,CLPTotalVerifTime,MythTotalSynthTime,ThirtyMaxSynthTime,FoldTime,MythSynthCalls,SRPTime,SRPMaxVerifTime,ConjStrTotalVerifTime,LAStrSynthCalls,ConjStrSynthCalls,CLPMaxVerifTime,LAStrTime,ThirtyMaxVerifTime,MythTotalVerifTime,CLPTotalSynthTime,CLPTime,ConjStrTotalSynthTime,CLPSynthCalls,CLPVerifCalls,LAStrTotalVerifTime,ConjStrTime,FoldTotalVerifTime,FoldVerifCalls,ThirtyTotalSynthTime,ConjStrMaxSynthTime,ThirtyVerifCalls,ConjStrMaxVerifTime,MythMaxSynthTime,FoldMaxSynthTime,SRPSynthCalls,MeanSynthTime,LAStrVerifCalls,CLPMaxSynthTime,LAStrMaxVerifTime,SRPTotalVerifTime
97,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,/coq/bst-::-set*,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o
3.80,15,11,21.3,17.8,err,2.0,66,/coq/bst-::-set+binfuncs,err,11,0.3,42.0,0.1,7,0.2,err,0.2,41.3,0.2,err,55.7,3,40.7,16.3,76.3,4,7,16.7,114.3,err,41.8,0.2,41.5,0.2,3,12,114.0,76.6,53.5,20,err,0.1,err,16.5,0.1,0.4,3,0.07,27,0.1,23.9,40.5
103,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,/coq/rbtree-::-set*,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o
103,t/o,t/o,t/o,t/o,err,t/o,t/o,/coq/rbtree-::-set+binfuncs,err,t/o,t/o,t/o,t/o,t/o,t/o,err,t/o,t/o,t/o,err,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,err,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,err,t/o,err,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o
0.36,35,16,6.2,4.2,incorrect,2.7,56,/coq/maxfirst-list-::-heap,incorrect,18,0.6,6.2,0.1,15,0.2,incorrect,0.3,5.9,0.3,incorrect,13.5,5,6.6,4.4,8.5,15,15,4.2,18.1,incorrect,5.8,0.3,6.3,0.4,5,21,17.5,9.1,10.0,45,incorrect,0.2,incorrect,3.8,0.1,0.6,7,0.06,67,0.1,4.1,6.2
0.65,35,20,12.8,10.0,0.0,16.5,37,/coq/unique-list-::-set,1.2,20,0.4,13.2,0.1,9,0.1,0,0.4,12.9,0.3,0.0,32.8,6,13.3,10.0,15.2,8,11,10.0,27.5,0.0,12.9,0.3,13.3,0.3,6,25,27.0,15.7,15.8,26,0.0,0.2,0,6.1,0.1,15.1,8,0.05,37,0.1,6.0,12.8
1.95,15,8,13.6,11.8,err,17.5,25,/coq/unique-list-::-set+binfuncs,err,8,0.1,15.7,0.1,9,0.1,err,0.1,15.7,0.1,err,37.1,2,15.7,11.8,16.3,3,5,11.9,32.0,err,15.6,0.1,15.8,0.1,2,9,31.8,16.5,19.1,30,err,0.1,err,7.2,0.1,15.4,2,0.05,26,0.1,7.2,15.5
10.18,17,8,81.6,78.2,incorrect,2.8,25,/coq/unique-list-::-set+hofs,incorrect,8,0.2,81.7,0.2,9,0.2,incorrect,0.2,70.4,0.2,incorrect,92.1,2,67.4,64.2,69.0,3,5,67.5,138.8,incorrect,81.4,0.2,70.7,0.2,2,9,138.6,69.2,88.8,28,incorrect,0.2,incorrect,50.4,0.2,1.0,2,0.10,26,0.2,52.2,67.1
0.63,53,14,6.3,4.7,incorrect,0.9,33,/other/listlike-tree,incorrect,14,0.1,9.0,0.1,6,0.1,incorrect,0.1,8.8,0.1,incorrect,19.0,4,8.5,4.5,25.6,9,10,4.4,33.9,incorrect,8.8,0.1,9.0,0.1,4,19,33.7,25.8,18.0,16,incorrect,0.1,incorrect,4.5,0.1,0.2,5,0.03,35,0.1,4.4,8.3
0.28,49,20,2.1,2.1,err,0.2,35,/other/stutter-list,err,20,1.1,6.9,0.5,2,0.4,err,1.1,9.6,1.1,err,4.2,7,6.9,2.1,9.4,9,10,2.1,13.9,err,5.6,1.2,11.0,1.1,7,34,12.8,10.6,3.9,10,err,0.4,err,2.1,0.5,0.1,8,0.16,37,0.5,2.2,5.6
103,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,/vfa-extended/bst-::-table,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o
0.63,4,3,1.9,1.8,incorrect,0.0,9,/vfa/assoc-list-::-table,incorrect,3,0.0,1.9,0.0,0,0.0,incorrect,0.0,1.8,0.0,incorrect,1.9,0,1.9,1.8,51.5,0,0,1.8,51.9,incorrect,1.9,0.0,1.9,0.0,0,3,51.9,51.6,1.9,3,incorrect,0.0,incorrect,49.6,0.0,0.0,0,undef,5,0.0,50.0,1.8
4.27,4,3,12.5,12.8,incorrect,0.0,9,/vfa/bst-::-table,incorrect,3,0.0,12.9,0.0,0,0.0,incorrect,0.0,12.2,0.0,incorrect,12.6,0,12.4,12.3,153.7,0,0,12.1,154.4,incorrect,12.8,0.0,12.2,0.0,0,3,154.3,153.8,12.5,3,incorrect,0.0,incorrect,141.7,0.0,0.0,0,undef,5,0.0,142.4,12.3
0.99,47,54,11.8,13.8,incorrect,34.4,585,/vfa/tree-::-priqueue*,incorrect,52,t/o,65.7,5.8,27,t/o,incorrect,15.8,275.0,9.6,incorrect,81.2,15,76.1,15.1,463.6,t/o,50,13.8,t/o,incorrect,53.6,9.6,287.1,27.3,15,145,t/o,492.9,43.9,68,incorrect,9.0,incorrect,14.4,5.0,11.5,23,0.64,t/o,5.0,t/o,55.6
5.87,4,3,13.2,10.1,incorrect,0.0,t/o,/vfa/trie-::-table,incorrect,3,t/o,17.7,0.0,0,t/o,incorrect,0.0,21.6,0.0,incorrect,22.9,0,26.3,15.1,t/o,t/o,t/o,12.4,t/o,incorrect,17.6,0.0,21.7,t/o,0,3,t/o,t/o,22.9,3,incorrect,t/o,incorrect,t/o,0.0,0.0,0,undef,t/o,0.0,t/o,26.2


==> generated_data.csv <==
MeanVerifTime,InvariantSize,MythVerifCalls,FoldMaxVerifTime,MythMaxVerifTime,ThirtyTotalVerifTime,FoldTotalSynthTime,ConjStrVerifCalls,Test,ThirtyTime,SRPVerifCalls,LAStrTotalSynthTime,MythTime,SRPMaxSynthTime,FoldSynthCalls,LAStrMaxSynthTime,ThirtySynthCalls,SRPTotalSynthTime,CLPTotalVerifTime,MythTotalSynthTime,ThirtyMaxSynthTime,FoldTime,MythSynthCalls,SRPTime,SRPMaxVerifTime,ConjStrTotalVerifTime,LAStrSynthCalls,ConjStrSynthCalls,CLPMaxVerifTime,LAStrTime,ThirtyMaxVerifTime,MythTotalVerifTime,CLPTotalSynthTime,CLPTime,ConjStrTotalSynthTime,CLPSynthCalls,CLPVerifCalls,LAStrTotalVerifTime,ConjStrTime,FoldTotalVerifTime,FoldVerifCalls,ThirtyTotalSynthTime,ConjStrMaxSynthTime,ThirtyVerifCalls,ConjStrMaxVerifTime,MythMaxSynthTime,FoldMaxSynthTime,SRPSynthCalls,MeanSynthTime,LAStrVerifCalls,CLPMaxSynthTime,LAStrMaxVerifTime,SRPTotalVerifTime
97,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,/coq/bst-::-set*,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o
3.80,15,11,21.3,17.8,err,2.0,66,/coq/bst-::-set+binfuncs,err,11,0.3,42.0,0.1,7,0.2,err,0.2,41.3,0.2,err,55.7,3,40.7,16.3,76.3,4,7,16.7,114.3,err,41.8,0.2,41.5,0.2,3,12,114.0,76.6,53.5,20,err,0.1,err,16.5,0.1,0.4,3,0.07,27,0.1,23.9,40.5
97,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,/coq/bst-::-set+hofs*,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o
103,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,/coq/rbtree-::-set*,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o
103,t/o,t/o,t/o,t/o,err,t/o,t/o,/coq/rbtree-::-set+binfuncs,err,t/o,t/o,t/o,t/o,t/o,t/o,err,t/o,t/o,t/o,err,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,err,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,err,t/o,err,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o
103,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,/coq/rbtree-::-set+hofs*,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o
0.36,35,16,6.2,4.2,incorrect,2.7,56,/coq/maxfirst-list-::-heap,incorrect,18,0.6,6.2,0.1,15,0.2,incorrect,0.3,5.9,0.3,incorrect,13.5,5,6.6,4.4,8.5,15,15,4.2,18.1,incorrect,5.8,0.3,6.3,0.4,5,21,17.5,9.1,10.0,45,incorrect,0.2,incorrect,3.8,0.1,0.6,7,0.06,67,0.1,4.1,6.2
0.44,35,16,6.3,4.3,err,1.3,58,/coq/maxfirst-list-::-heap+binfuncs,err,18,0.7,7.4,0.2,12,0.3,err,0.3,7.2,0.3,err,17.6,5,8.6,4.5,16.4,15,15,4.3,30.2,err,7.0,0.3,7.6,0.4,5,21,29.5,17.0,15.7,40,err,0.2,err,3.8,0.2,0.2,7,0.06,69,0.2,4.3,8.2
1.05,49,21,2.7,13.1,incorrect,0.3,127,/coq/sorted-list-::-set,incorrect,21,1.7,22.9,0.5,4,0.5,incorrect,0.8,24.7,0.7,incorrect,6.7,7,22.7,12.9,114.3,19,20,14.1,51.6,incorrect,22.0,0.7,25.5,1.7,7,30,49.9,116.2,6.1,16,incorrect,0.5,incorrect,15.2,0.5,0.1,8,0.10,59,0.6,15.6,21.8
0.76,49,21,5.0,5.5,err,0.4,50,/coq/sorted-list-::-set+binfuncs,err,21,2.1,17.3,0.7,4,0.7,err,1.2,42.1,1.2,err,10.8,8,16.6,5.3,19.8,17,6,5.5,48.5,err,16.0,1.1,43.3,0.1,8,42,46.4,20.0,10.2,16,err,0.1,err,5.4,0.7,0.1,8,0.15,58,0.7,6.0,15.3
4.74,49,21,41.9,62.3,incorrect,0.5,t/o,/coq/sorted-list-::-set+hofs,incorrect,21,4.2,101.3,1.1,4,1.5,incorrect,1.7,t/o,1.6,incorrect,47.5,8,116.8,73.5,t/o,15,t/o,t/o,344.7,incorrect,99.6,t/o,t/o,t/o,t/o,t/o,340.4,t/o,46.7,16,incorrect,t/o,incorrect,t/o,1.0,0.1,8,0.20,62,t/o,86.7,115.0
0.65,35,20,12.8,10.0,0.0,16.5,37,/coq/unique-list-::-set,1.2,20,0.4,13.2,0.1,9,0.1,0,0.4,12.9,0.3,0.0,32.8,6,13.3,10.0,15.2,8,11,10.0,27.5,0.0,12.9,0.3,13.3,0.3,6,25,27.0,15.7,15.8,26,0.0,0.2,0,6.1,0.1,15.1,8,0.05,37,0.1,6.0,12.8
1.95,15,8,13.6,11.8,err,17.5,25,/coq/unique-list-::-set+binfuncs,err,8,0.1,15.7,0.1,9,0.1,err,0.1,15.7,0.1,err,37.1,2,15.7,11.8,16.3,3,5,11.9,32.0,err,15.6,0.1,15.8,0.1,2,9,31.8,16.5,19.1,30,err,0.1,err,7.2,0.1,15.4,2,0.05,26,0.1,7.2,15.5
10.18,17,8,81.6,78.2,incorrect,2.8,25,/coq/unique-list-::-set+hofs,incorrect,8,0.2,81.7,0.2,9,0.2,incorrect,0.2,70.4,0.2,incorrect,92.1,2,67.4,64.2,69.0,3,5,67.5,138.8,incorrect,81.4,0.2,70.7,0.2,2,9,138.6,69.2,88.8,28,incorrect,0.2,incorrect,50.4,0.2,1.0,2,0.10,26,0.2,52.2,67.1
0.06,29,16,0.6,0.5,incorrect,0.4,50,/other/cache,incorrect,16,0.2,1.3,0.1,3,0.1,incorrect,0.2,0.9,0.2,incorrect,1.5,5,1.1,0.5,1.0,8,8,0.4,2.1,incorrect,1.0,0.1,1.2,0.2,5,23,1.8,1.2,1.0,14,incorrect,0.1,incorrect,0.3,0.1,0.2,5,0.04,37,0.1,0.3,0.9
0.63,53,14,6.3,4.7,incorrect,0.9,33,/other/listlike-tree,incorrect,14,0.1,9.0,0.1,6,0.1,incorrect,0.1,8.8,0.1,incorrect,19.0,4,8.5,4.5,25.6,9,10,4.4,33.9,incorrect,8.8,0.1,9.0,0.1,4,19,33.7,25.8,18.0,16,incorrect,0.1,incorrect,4.5,0.1,0.2,5,0.03,35,0.1,4.4,8.3
0.12,23,12,0.9,1.0,t/o,0.2,31,/other/nat-nat-option-::-range,t/o,12,0.1,1.6,0.1,3,0.1,t/o,0.1,1.5,0.1,t/o,1.4,4,1.7,1.0,2.5,5,9,1.0,4.2,t/o,1.5,0.1,1.6,0.1,4,15,4.0,2.7,1.2,10,t/o,0.1,t/o,1.0,0.1,0.1,4,0.03,32,0.1,1.0,1.5
0.97,28,8,6.7,6.8,incorrect,0.6,20,/other/rational,incorrect,8,0.7,8.6,0.7,5,0.6,incorrect,0.7,7.8,0.7,incorrect,8.8,2,8.6,6.7,7.7,3,5,6.7,15.8,incorrect,7.8,0.7,8.6,0.7,2,9,15.1,8.4,8.1,14,incorrect,0.6,incorrect,6.6,0.7,0.2,2,0.35,21,0.7,6.9,7.8
0.75,45,20,6.4,11.8,incorrect,0.4,42,/other/sized-list,incorrect,18,0.3,15.4,0.2,4,0.2,incorrect,0.3,16.2,0.3,incorrect,11.4,6,15.8,12.1,24.5,14,17,12.1,39.4,incorrect,15.0,0.3,16.7,0.4,6,33,39.0,25.0,10.8,14,incorrect,0.2,incorrect,6.3,0.2,0.2,7,0.05,43,0.2,6.5,15.3
0.28,49,20,2.1,2.1,err,0.2,35,/other/stutter-list,err,20,1.1,6.9,0.5,2,0.4,err,1.1,9.6,1.1,err,4.2,7,6.9,2.1,9.4,9,10,2.1,13.9,err,5.6,1.2,11.0,1.1,7,34,12.8,10.6,3.9,10,err,0.4,err,2.1,0.5,0.1,8,0.16,37,0.5,2.2,5.6
0.83,4,3,2.4,2.5,incorrect,0.0,11,/vfa-extended/assoc-list-::-table,incorrect,3,0.0,2.6,0.0,0,0.0,incorrect,0.0,2.5,0.0,incorrect,2.5,0,2.5,2.4,57.2,0,0,2.4,54.9,incorrect,2.5,0.0,2.5,0.0,0,3,54.9,57.3,2.4,3,incorrect,0.0,incorrect,51.8,0.0,0.0,0,undef,6,0.0,49.6,2.4
103,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,/vfa-extended/bst-::-table,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,incorrect,t/o,incorrect,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o,t/o
5.13,4,3,7.6,8.0,incorrect,0.0,t/o,/vfa-extended/trie-::-table,incorrect,3,t/o,15.5,0.0,0,t/o,incorrect,0.0,13.4,0.0,incorrect,14.6,0,14.0,7.2,t/o,t/o,t/o,7.0,t/o,incorrect,15.4,0.0,13.5,t/o,0,3,t/o,t/o,14.6,3,incorrect,t/o,incorrect,t/o,0.0,0.0,0,undef,t/o,0.0,t/o,13.9
0.63,4,3,1.9,1.8,incorrect,0.0,9,/vfa/assoc-list-::-table,incorrect,3,0.0,1.9,0.0,0,0.0,incorrect,0.0,1.8,0.0,incorrect,1.9,0,1.9,1.8,51.5,0,0,1.8,51.9,incorrect,1.9,0.0,1.9,0.0,0,3,51.9,51.6,1.9,3,incorrect,0.0,incorrect,49.6,0.0,0.0,0,undef,5,0.0,50.0,1.8
4.27,4,3,12.5,12.8,incorrect,0.0,9,/vfa/bst-::-table,incorrect,3,0.0,12.9,0.0,0,0.0,incorrect,0.0,12.2,0.0,incorrect,12.6,0,12.4,12.3,153.7,0,0,12.1,154.4,incorrect,12.8,0.0,12.2,0.0,0,3,154.3,153.8,12.5,3,incorrect,0.0,incorrect,141.7,0.0,0.0,0,undef,5,0.0,142.4,12.3
0.99,47,54,11.8,13.8,incorrect,34.4,585,/vfa/tree-::-priqueue*,incorrect,52,t/o,65.7,5.8,27,t/o,incorrect,15.8,275.0,9.6,incorrect,81.2,15,76.1,15.1,463.6,t/o,50,13.8,t/o,incorrect,53.6,9.6,287.1,27.3,15,145,t/o,492.9,43.9,68,incorrect,9.0,incorrect,14.4,5.0,11.5,23,0.64,t/o,5.0,t/o,55.6
1.19,47,54,10.7,14.8,err,14.5,t/o,/vfa/tree-::-priqueue+binfuncs*,err,52,t/o,79.4,7.2,21,t/o,err,20.4,335.5,12.4,err,56.2,15,87.4,14.5,t/o,t/o,t/o,14.6,t/o,err,64.5,12.3,350.4,t/o,15,145,t/o,t/o,40.2,53,err,t/o,err,t/o,6.5,3.4,23,0.83,t/o,6.5,t/o,62.4
5.87,4,3,13.2,10.1,incorrect,0.0,t/o,/vfa/trie-::-table,incorrect,3,t/o,17.7,0.0,0,t/o,incorrect,0.0,21.6,0.0,incorrect,22.9,0,26.3,15.1,t/o,t/o,t/o,12.4,t/o,incorrect,17.6,0.0,21.7,t/o,0,3,t/o,t/o,22.9,3,incorrect,t/o,incorrect,t/o,0.0,0.0,0,undef,t/o,0.0,t/o,26.2


==> rebuttal.txt <==
Thank you for your feedback. Most of the comments pertain to the material's
presentation. We will be sure to address them in our final version. In
particular, in the abstract, introduction, and throughout the paper, we will
make explicit the fact that our soundness theorem is conditioned on the
soundness of the underlying solver, and that the enumerative verifier we use in
Hanoi is not sound (though, experimentally, it seems effective).

Here are some additional clarifications:

================================================================================
Reviewer A:
================================================================================

    - Do I understand correctly that the solution is to reset V- whenever a new
      counterexample is added to V+?

This is correct, though we introduce an optimization (described in 4.3 as
"Counterexample List Caching") that makes V- only partially reset. If we add a
constructible counterexample to V-, it will eventually be generated by
ClosedPositives and moved to V+.


    - Perhaps related, at line 40 of Fig 4, is it guaranteed that N \ V+ is
      non-empty?

This is correct, and proven in Lemma B.11. If N \ V+ were empty, ClosedPositives
would have found a counterexample.


    - I'm not sure I buy the out-of-hand dismissal of SMT as a verifier in this
      use case; it seems like many of the benchmarks would be tractable in
      practice even if undecidable (see, e.g., Dafny).

Our algorithm parameterizes the verifier and synthesizer as their own components
to make it possible for future researchers to experiment with other verifiers,
such as Dafny, as the reviewer suggests. Furthermore, a mixed-approach may work
well; we could use the existing algorithm as is, but add in a final verification
step (where we check full inductiveness and sufficiency) that uses a sound
solver. We will discuss the tradeoffs further in our revision.


    - Around like 545, I was confused why the counterexamples live in two
      disjoint sets S and V.

Intuitively, if $w : \beta \blacktriangleright^P_Q~CEx~S~V$, S is a set of
values of abstract type input to the function that satisfy $P$, and V is a set
of values output from the function that do not satisfy $Q$. Consider our ongoing
ListSet example. Functions like union (t -> t -> t) have multiple inputs of type
t, and S must be a set to capture both of the inputs. Furthermore, data like
empty (t) has no inputs of type t, and S must be a set to be able to capture the
lack of an input.


================================================================================
Reviewer B:
================================================================================

    - p.9 [987-989] The sizes of 25 and 35 still seem too large for exhaustive
      enumeration… e.g. there are exponentially many trees with a given size.
      How is this carried out then?

We will clarify in the paper how this works as follows:

1. Each node uses two AST nodes before counting the label (one for the constructor
   and one for the introduction of a tuple). In this way, the AST size of the
   tree Node(Leaf,0,Leaf) would be 8, so the sizes of trees get large quickly.
2. We only generate 3000 different values max for each function input.


    - p.9 [999-1000] “each element of $V_{+}$ with true and each element of
      $V_{-}$ with false” — first, this sounds like a dubious decision, esp.
      since the sets of elements may overlap even if the original two sets
      don’t. Second, the invariants’ arguments are data structure-typed, not
      element-typed, so how can one specify output values of single elements?

We prove that $V_{+}$ and $V_{-}$ are nonoverlapping. The elements of $V_{+}$
and $V_{-}$ are themselves data structure values, so we map data structure
values to true and false.


================================================================================
Reviewer D:
================================================================================

    - I did not understand the implications of mapping subvalues to V_{-} when
      extending MYTH to drop the trace completeness requirement. What are the
      implications on the synthesized invariants?

By mapping subvalues to false (i.e. putting them in $V_{-}$), we are guessing that
these subvalues map to false in the final representation invariant. However, we
might have guessed wrong. We will find out when we do the conditional
inductiveness check that we were indeed wrong, and the appropriate subvalue will
be moved to $V_{+}$, and will iterate again. We will be happy to elaborate on this
tricky point in the final version.


    - How many of the benchmarks include arbitrary higher-order functions?

4 had higher-order functions.


==> reviews.txt <==
PLDI 2020 Paper #34 Reviews and Comments
===========================================================================
Paper #34 Data-Driven Inference of Representation Invariants


Review #34A
===========================================================================

Overall merit
-------------
A. I will champion accepting this paper.

Reviewer expertise
------------------
X. Expert

Paper summary
-------------
This paper presents an algorithm for synthesizing representation
invariants of abstract data types. The algorithm is based on CEGIS,
and uses a new notion of conditional inductiveness to efficiently
synthesize inductive invariants. Results show that the algorithm can
synthesize complex invariants on data structures like trees in
reasonable time.

Comments for author
-------------------
Strengths:
* Elegant solution to the problem of inferring inductive invariants
* Pragmatic solutions to the usual scalability problems of such a tool
  (though some might call them hacks)

Weaknesses:
* Soundness/completeness guarantees aren't as solid as the paper suggests
* Requires a specification to synthesize an invariant against

This paper tackles quite an old problem: synthesizing inductive invariants
for a transition system. Here, the transition system is an abstract data type,
so the transitions are operations on the type and the states are values.
The inductive invariant is a *representation invariant* that summarizes
the valid values of the concrete implementation of the ADT. Being an old
problem, it's hard to stand out from existing solutions, but this paper does:
it presents pragmatic solutions to some of the tricky scalability issues
in such a tool, and has a few key new insights.

The first insight is that rather than trying to generate a representation
invariant in isolation, we instead synthesize it against a desired
specification. The idea is that we rarely use representation invariants
in isolation -- instead, we usually want them as a means to an end, and
often that end is proving that the concrete implementation satisfies a
functional specification. By assuming the synthesizer has access to such
a specification, we can restate our goal as synthesizing an inductive
invariant that is *sufficient to prove the specification*. The spec gives
us guidance about which invariants are "good", resolving a source of
ambiguity. While this additional assumption does restrict generality
somewhat, I agree that it's a reasonable one in many applications.

The second insight is how to deal with counterexamples to induction.
The thing that makes synthesizing inductive invariants hard is that,
given a counterexample to induction, it's not clear whether the right
solution is to strengthen the invariant to rule out the pre-state, or
weaken it to allow the post-state -- we don't know whether the counterexample
is a reachable state of the system. This algorithm tackles this problem
by introducing a notion of "conditional inductiveness" -- inductiveness
with respect only to a given set of input states. The algorithm maintains
a set of known-constructible values, and synthesizes invariants in two
phases: first, checking conditional inductiveness against this set
(for with counterexamples *must* require weakening the invariant, because
the values are known constructi ble), and only then checking full inductiveness.
This reduces (but doesn't eliminate) the challenge of "guessing" whether
a counterexample is valid or not that stymies other solutions to this task.

I think this is great work! It provides a realistic solution to a tricky
problem, and a new design point in the space of inferring invariants.

Something I was unclear on while reading the first half of the paper is
what to do with counterexamples in the second phase of the algorithm
(when checking full inductiveness). It seems like we don't know whether
such counterexamples should be in V- or V+. The algorithm always chooses
to add them to V-, which could be wrong (they could in fact be constructible).
Do I understand correctly that the solution is to reset V- whenever a new
counterexample is added to V+? In other words, if is always the case that
if we accidentally add a constructible counterexample to V-, it will eventually
be generated by ClosedPositives and so be "moved" to V+ instead?

Perhaps related, at line 40 of Fig 4, is it guaranteed that N \ V+ is
non-empty? It seems like that's required for termination, but I didn't
see any discussion of why this is guaranteed to be the case.

I was surprised by some of the concessions made towards scalability and
how they were glossed over. The abstract claims soundness and completeness,
but both are with respect to some pretty big caveats. The biggest is that
the verifier is intentionally unsound! I'm not sure I buy the out-of-hand
dismissal of SMT as a verifier in this use case; it seems like many of the
benchmarks would be tractable in practice even if undecidable (see, e.g.,
Dafny). Instead, we have a bounded verifier that enumerates inputs up to
a bound. Similarly, the algorithm is complete only when the concrete type
has a finite domain, which ironically isn't true of Section 2's running
example :-) In fact, I don't think it's true of *any* of the benchmarks?

A minor question: around like 545, I was confused why the counterexamples
live in two disjoint sets S and V. My intuition was that the counterexamples
are pairs (s,v), but this set representation loses that pairwise relationship.
I understand I-A-CEx as an example where S is empty, but I'm not sure how to
reconcile that with my intuition.



Review #34B
===========================================================================

Overall merit
-------------
A. I will champion accepting this paper.

Reviewer expertise
------------------
X. Expert

Paper summary
-------------
This paper targets the task of verifying ADT (in this review: A=abstract) implementations against a high-level specification of the ADT. Since the specification must hold for any client, and since clients can (in principle) make arbitrary sequences of calls to ADT operations, an invariant is needed over the concrete values constructed by the implementation, and this invariant must be preserved by the bodies of the corresponding ADT methods. The purpose of Hanoi is to infer sufficient inductive representation invariants for various ADT specifications and their implementations. This is done via a CEGIS loop where the examples map concrete values to Boolean true/false, with the distinction that negative examples may be removed during execution.

Comments for author
-------------------
The solution is very elegant and the evaluation is extensive. Completeness is provided for finite concrete domains, which is clearly not practical, but there is a general intuition that this method “should work”, and the experiments support this message.

Hanoi is parametric in the synthesizer and uses an extension of Myth that includes a ‘fold’ primitive that is understandably needed for functions that map collections to Boolean values. One consequence is that all invariants have to be executable functional code (in contrast with perhaps more common type of logical formulas with quantifiers; although IIUC invariants are implicitly universally quantified over ADT-typed variables). As far as these invariants are “good enough” to prove the specification, this is fine, but this requires the verifier (in which Hanoi is also parametric) to be able to reason by induction. This is a tall order; in the empirical evaluation, bounded verification was used for this reason.

Also, CHC solvers are mentioned in the related work but not compared against. One point that needs no further evidence is that these are incapable of generating recursive predicates over algebraic data types.

= Some concrete comments and typos =

p.1 [80] “s (with abstract type)” — what does this mean?
p.1 [81] “computable” — in the rest of the paper “constructible” is used, which is clearer and more accurate.

p.3 [323] “adding s to $V_{-}$” — this is completely fine and later on I understand that the value does not remain in $V_{-}$ indefinitely, but at this point in the paper it looks like a source of incompleteness.

p.4 [394] “$(\phi~s_1) \land (\phi~s_2)$” — what is this?
p.4 [464] in the definition caption F (interface) is used but later M (implementation) is used as the subscript.

p.6 [709] “whenever there exists a predicate P etc.” — just “a predicate”, regardless of the language? Because for any two non-overlapping $V_{+}$, $V_{-}$ there is such a predicate.

p.7 [775] (nitpicking warning) “whenever $C[V_{+};\alpha] \land V_{+}\cup V_{-} = \{\}$” — this seems to be not part of the completeness property but a strengthening needed for the proof by induction; since the completeness property does not mention $V_{+}$ and $V_{-}$.

p.8 [909] “Partial traces of synthesis” — The caption should say something about list caching. Otherwise the figure looks a bit useless when the values and expressions are abstracted away.

p.9 [958-964] (more nitpicking) inconsistent notation for execution value $\to^*$.
p.9 [986] “verifier It”
p.9 [987-989] The sizes of 25 and 35 still seem too large for exhaustive enumeration… e.g. there are exponentially many trees with a given size. How is this carried out then?
p.9 [999-1000] “each element of $V_{+}$ with true and each element of $V_{-}$ with false” — first, this sounds like a dubious decision, esp. since the sets of elements may overlap even if the original two sets don’t. Second, the invariants’ arguments are data structure-typed, not element-typed, so how can one specify output values of single elements?

p.10 [1153] This section contains comparisons to loop invariant synthesis, which is a similar problem but not 1:1 with the given problem statement. I assume loop invariant synthesis can be reduced to representation invariant synthesis using an abstract type with a single operation step : $\tau\to\tau$?
p.10 [1195] “LinearArbitraryalgorithm”



Review #34C
===========================================================================

Overall merit
-------------
A. I will champion accepting this paper.

Reviewer expertise
------------------
X. Expert

Paper summary
-------------
This paper is concerned with the problem of proving that a module behaves in a certain way. For example, a set module should ensure that if we insert an element into the set we can retrieve it successfully. 

To prove such properties, the paper proposes an automated technique to search for an inductive invariant that implies the property. The approach promoted is example-driven. The idea is that there are three classes of examples, positive examples that must appear in the invariant, negative examples that shouldn’t, and conditional properties that if they are in the invariant then they must satisfy some condition. These examples come from a verification phase that checks candidate invariants.

The approach is applied to a range of data structures with non-trivial invariants. The approach is also compared against a number of strong baselines.

Comments for author
-------------------
Strengths:

- Nicely written paper

- Interesting problem -- not many works have targeted automated synthesis of such invariants

- Promising experimental results

Weaknesses:

- Limited algorithmic novelty

- Unsound verifier in experiments

I thought this was a nice paper. It is quite impressive that they were able to synthesize invariants over complex data types. The CEGIS technique of using counterexamples to induction is not new, as indicated, but it is an interesting application and adaptation of it to this context.

The completeness theorem is mentioned many times throughout the paper, but I did not find surprising at all, given that the theorem assumes a finite domain and sound and complete synthesizers and verifiers. I get the subtlety though of the non-montonicity of the algorithm.

I was surprised to see the paper culminate with an unsound verifier -- tester really -- since the whole presentation makes it sound that they are generating proofs. I completely understand the difficulty of checking such invariants, but I do think this should be emphasized up front.

Overall, I think this paper makes a nice contribution and I would be happy to see it at PLDI.



Review #34D
===========================================================================

Overall merit
-------------
B. I support accepting this paper but will not champion it.

Reviewer expertise
------------------
Z. Some familiarity

Paper summary
-------------
The paper presents a gen/verify algorithm for inference of representation invariants. The insight behind the algorithm is the use of conditionally induction invariants. The technique has been implemented and shown to be effective in synthesis of invariants for 28 benchmarks, including ones that involve higher-order functions.

Comments for author
-------------------
Pros
+ The idea of conditional inductiveness is compelling 

Cons
+ Soundness and completeness of the algorithm provided that both the synthesizer and the verifier are sound and complete is a very weak statement. Are there any guarantees that you can provide with weaker assumptions about the underlying synthesizer and verifier? 


Comments 

- This is solid work on a rather narrow problem. The algorithm is elegant in that it is parameterized on a verifier and a synthesizer, and follows a standard gen/verify skeleton. 

- I did not understand the implications of mapping subvalues to V_{-} when extending MYTH to drop the trace completeness requirement. What are the implications on the synthesized invariants?

- In the implementation the verifier is not sound (somewhat expected), could have been nice to have some domain for which the verifier is sound to better support the earlier claims on overall soundness and completeness of the presented algorithm. 

- How many of the benchmarks include arbitrary higher-order functions as mentioned in Section 4.2? 

- Optimizations of Section 4.3 are maybe important, but seem pretty simple and straightforward. 

- Evaluation over 28 benchmarks is pretty good.  

- Comparison to other baselines [19,29] is convincing. Failure of OneShot is not really surprising.

